IAMRAGBENCH: Benchmarking Authorization Expansions in LLM-Generated AWS IAM Policies under RAG Poisoning

Large language models (LLMs) using retrieval-augmented generation (RAG) can synthesize Amazon Web Services (AWS) Identity and Access Management (IAM) policies from tasks and operational documents. Attacker-controlled context may induce provider-valid policies that exceed trusted authorization requirements. We present IAMRAGBENCH, a 60-case benchmark spanning scope, conditions, explicit denies, trust, permissions boundaries, and role delegation. It combines deterministic authorization-envelope scoring with case-specific validation, including request-level checks where supported. An attack requires a provider-valid clean policy that satisfies the task and a provider-valid treatment policy that violates the envelope, matches a predeclared goal, preserves an intended request, and newly authorizes a forbidden request. Across five endpoints, included-context exposure produces 49 exact authorization deltas, including 46 goal-matched attacks (46/292; 15.75\%). End-to-end BM25 over 720 documents retrieves the designated poison for all 60 tasks at \(k=5\) but produces 7/294 goal-matched attacks (2.38\%). Presenting the same weakening as a final security architecture exception produces 74/116 attacks in a frozen two-endpoint stress test (63.79\%) and 115/294 in a post hoc all-five extension using the same frozen prompts (39.12\%). In a replay of 194 provider-valid treatment policies that violate task requirements, AWS \texttt{CheckNoNewAccess} reports no new access for four of 168 goal-matched exact attacks. The full pre-deployment rule rejects all 171 exact deltas and routes five unresolved cases to review. These findings support treating IAM copilots as untrusted proposal generators whose outputs require independent authorization checks before deployment.

==> Highlights.txt <==
• A 60-case benchmark tests RAG poisoning in AWS IAM policy generation.
• Included-context exposure yields 46/292 goal-matched exact attacks.
• End-to-end BM25 yields 7/294 attacks despite retrieving every poison.
• An authorization-envelope gate blocks all 171 exact authorization deltas.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



